Stratified Radiative Transfer for Multidimensional Fluids

New mathematical and numerical results are given for the coupling of the temperature equation of a fluid with Radiative Transfer: existence and uniqueness and a convergent monotone numerical scheme. The technique is shown to be feasible for studying the temperature of lake Leman heated by the sun and for the earth atmosphere to study the effects of greenhouse gases.

==> earthalbedo.txt <==
0.00843882	0.0976009	0.0977351	0.0929215	-0.00137469	0.050495	
0.0169495	0.0980358	0.0981337	0.0931888	-0.0009981	0.0516917	
0.0255331	0.0986097	0.0986617	0.093554	-0.000527439	0.0531457	
0.0341912	0.0988075	0.0988402	0.0936596	-0.000330845	0.0538243	
0.0429248	0.0991184	0.0991243	0.0938457	-5.87662e-05	0.0547085	
0.0517353	0.0995529	0.0995233	0.0941184	0.000297645	0.0558243	
0.0606242	0.0997595	0.0997107	0.0942342	0.000489752	0.0564741	
0.0695928	0.1	0.0999303	0.0943757	0.000701747	0.0571742	
0.0786426	0.100355	0.100255	0.0945963	0.000990793	0.0580863	
0.087775	0.100572	0.100454	0.0947232	0.00118195	0.0587194	
0.0969916	0.100759	0.100623	0.0948302	0.00134734	0.0592752	
0.106294	0.101056	0.100895	0.0950144	0.00158776	0.0600378	
0.115684	0.10129	0.101109	0.0951555	0.00178277	0.0606692	
0.125162	0.101426	0.101233	0.0952312	0.00190663	0.061096	
0.134732	0.101678	0.101464	0.0953869	0.00210837	0.061738	
0.144394	0.101936	0.101701	0.0955478	0.00231374	0.062387	
0.15415	0.102021	0.101776	0.0955905	0.00239596	0.0626853	
0.164002	0.102234	0.101972	0.0957224	0.00256499	0.0632243	
0.173952	0.102534	0.102248	0.095914	0.0027923	0.0639242	
0.184002	0.102554	0.102265	0.0959155	0.0028258	0.0640746	
0.194155	0.102733	0.102429	0.0960263	0.0029658	0.0645215	
0.204411	0.103124	0.102789	0.0962825	0.00324901	0.0653686	
0.214774	0.103033	0.102704	0.0962107	0.0032026	0.0652837	
0.225245	0.103178	0.102837	0.0963012	0.00331462	0.0656417	
0.235827	0.103598	0.103225	0.0965802	0.0036091	0.0665103	
0.246522	0.103462	0.103097	0.0964788	0.00353064	0.0663259	
0.257333	0.103578	0.103204	0.0965512	0.00361855	0.0666065	
0.268262	0.103865	0.103469	0.0967414	0.00381956	0.0672026	
0.279312	0.103849	0.103453	0.0967245	0.00381748	0.0672237	
0.290485	0.103935	0.103533	0.0967793	0.00388224	0.0674298	
0.301785	0.104161	0.103741	0.0969292	0.00403778	0.0678887	
0.313213	0.104197	0.103775	0.0969508	0.00406746	0.0679901	
0.324774	0.104255	0.103827	0.0969872	0.00410878	0.0681212	
0.33647	0.104436	0.103995	0.0971094	0.00423154	0.0684788	
0.348304	0.104512	0.104065	0.0971598	0.00428358	0.0686343	
0.36028	0.104537	0.104088	0.0971763	0.00430031	0.0686873	
0.372401	0.104683	0.104224	0.0972765	0.00439618	0.0689604	
0.384671	0.104796	0.104329	0.0973541	0.00446907	0.069166	
0.397094	0.104785	0.104319	0.0973476	0.00445855	0.0691335	
0.409673	0.1049	0.104426	0.0974288	0.00453081	0.0693315	
0.422411	0.105056	0.104571	0.0975375	0.00462835	0.069598	
0.435315	0.104999	0.104518	0.0975019	0.00458487	0.0694641	
0.448387	0.105087	0.104601	0.0975659	0.00463544	0.0695925	
0.461632	0.105305	0.104804	0.0977198	0.00477108	0.069958	
0.475055	0.10518	0.104689	0.0976398	0.00468027	0.0696823	
0.48866	0.105241	0.104747	0.0976875	0.00471017	0.0697441	
0.502453	0.10564	0.105117	0.0979661	0.00496007	0.0704235	
0.516439	0.105329	0.10483	0.0977611	0.00474442	0.0697875	
0.530624	0.105361	0.104862	0.0977913	0.00475174	0.0697775	
0.545013	0.105615	0.105098	0.0979734	0.00490229	0.0701686	
0.559611	0.105441	0.104939	0.097864	0.00477444	0.0697719	
0.574426	0.105449	0.104948	0.0978791	0.00476285	0.0697004	
0.589464	0.105615	0.105104	0.0980034	0.00485374	0.069915	
0.604731	0.105525	0.105022	0.0979532	0.00477727	0.0696549	
0.620235	0.105507	0.105007	0.0979522	0.00474571	0.069519	
0.635983	0.105622	0.105116	0.0980438	0.00480062	0.0696241	
0.651983	0.105582	0.105081	0.0980292	0.00475308	0.0694374	
0.668244	0.105534	0.10504	0.0980107	0.00470013	0.0692331	
0.684773	0.105612	0.105114	0.0980781	0.00472727	0.0692517	
0.70158	0.105611	0.105116	0.0980927	0.00470258	0.0691212	
0.718674	0.105532	0.105045	0.0980543	0.00462589	0.068842	
0.736066	0.105578	0.10509	0.0981017	0.00462916	0.0687852	
0.753765	0.105617	0.105129	0.0981456	0.00462726	0.0687107	
0.771783	0.1055	0.105024	0.0980829	0.00452261	0.0683447	
0.790132	0.105516	0.105042	0.0981127	0.004504	0.0682182	
0.808824	0.105604	0.105127	0.0981921	0.00453088	0.0682163	
0.827872	0.105436	0.104974	0.0980964	0.00438969	0.0677396	
0.84729	0.105426	0.104968	0.0981095	0.00435011	0.0675458	
0.867092	0.105597	0.10513	0.0982479	0.00442788	0.0676786	
0.887294	0.105341	0.104897	0.0980941	0.00422596	0.0670232	
0.907913	0.105303	0.104865	0.0980906	0.00416496	0.0667611	
0.928966	0.105621	0.105164	0.098332	0.0043346	0.0671445	
0.950472	0.105212	0.104789	0.0980752	0.00402964	0.0661904	
0.972451	0.105147	0.104733	0.0980553	0.00394696	0.0658589	
0.994923	0.10527	0.104851	0.0981651	0.00398638	0.0658675	
1.01791	0.105049	0.10465	0.0980391	0.00379865	0.0652346	
1.04144	0.104957	0.10457	0.0980031	0.00369491	0.0648355	
1.06554	0.105011	0.104625	0.0980681	0.00368582	0.0646991	
1.09023	0.104853	0.104483	0.0979874	0.00353488	0.064161	
1.11555	0.104733	0.104377	0.097934	0.00340837	0.0636894	
1.14152	0.104741	0.104389	0.0979694	0.00336484	0.0634476	
1.16819	0.104624	0.104286	0.0979199	0.00323702	0.0629657	
1.19559	0.104473	0.104151	0.0978471	0.00308535	0.0624149	
1.22376	0.104443	0.104129	0.097859	0.00301269	0.0620825	
1.25275	0.104362	0.10406	0.0978366	0.002904	0.0616451	
1.2826	0.104175	0.103891	0.0977412	0.00272341	0.0610046	
1.31337	0.104112	0.103839	0.0977324	0.00262383	0.0605877	
1.34512	0.104069	0.103805	0.0977388	0.00253556	0.0601982	
1.37791	0.103836	0.103596	0.0976147	0.0023196	0.0594499	
1.41181	0.103741	0.103514	0.0975867	0.00219367	0.0589499	
1.4469	0.10375	0.103529	0.0976315	0.00213497	0.0586333	
1.48327	0.103454	0.103261	0.097466	0.00187024	0.0577398	
1.521	0.103328	0.103151	0.0974188	0.00171738	0.0571551	
1.56022	0.103453	0.103274	0.0975472	0.00173187	0.0570323	
1.60105	0.103024	0.102883	0.097292	0.0013702	0.0558594	
1.6436	0.102864	0.102742	0.0972244	0.00118775	0.0551826	
1.68805	0.102944	0.102824	0.0973245	0.00116684	0.0549525	
1.73457	0.102538	0.102455	0.0970884	0.000811122	0.0537846	
1.78336	0.102343	0.102282	0.0970001	0.000597653	0.0530107	
1.83465	0.102308	0.102258	0.0970237	0.000491299	0.0525315	
1.88872	0.101991	0.101972	0.0968527	0.000187103	0.0514967	
1.94587	0.101759	0.101766	0.0967417	-6.0659e-05	0.0506165	
2.0065	0.101656	0.101679	0.0967216	-0.000222038	0.0499727	
2.07103	0.101376	0.101428	0.0965799	-0.000510737	0.0489698	
2.14002	0.101101	0.101182	0.0964424	-0.000798444	0.0479672	
2.21412	0.100941	0.101043	0.096386	-0.00100963	0.0471729	
2.29416	0.10068	0.10081	0.0962616	-0.00129643	0.0461631	
2.38117	0.100353	0.100517	0.0960915	-0.00163271	0.0450134	
2.47647	0.100134	0.100324	0.095999	-0.00189653	0.04406	
2.58182	0.0998805	0.1001	0.0958844	-0.00219113	0.0430152	
2.6996	0.0994856	0.0997437	0.0956715	-0.00259029	0.0416775	
2.83312	0.0991997	0.0994895	0.0955368	-0.00291699	0.0405353	
2.98725	0.0989427	0.0992628	0.0954252	-0.00323021	0.0394235	
3.16955	0.0984491	0.098816	0.0951482	-0.00371984	0.0378195	
3.39265	0.0980691	0.0984754	0.0949534	-0.00413465	0.0364161	
3.68027	0.0977893	0.0982289	0.094833	-0.00448589	0.0351796	
4.08562	0.0971086	0.0976091	0.0944313	-0.00514136	0.0330954	
4.7784	0.0965187	0.0970748	0.0940981	-0.00574467	0.0311413	
12	0.0956873	0.0963158	0.0935966	-0.0065469	0.0286372	


==> imeanz.txt <==
0.000222222 0.000229956 0.000132221 10.25
0.000888889 0.00292346 0.00210472 10.25
0.002 0.0141303 0.0105642 10.25
0.00355556 0.043575 0.0329886 10.25
0.00555556 0.104199 0.0792962 10.125
0.008 0.211491 0.161317 10.0625
0.0108889 0.382634 0.292143 10.0312
0.0142222 0.635521 0.485385 10.0156
0.018 0.98769 0.754355 10.0078
0.0222222 1.45521 1.11122 10.0039
0.0268889 2.0516 1.56615 10.002
0.032 2.78671 2.12652 10.001
0.0375556 3.66586 2.79615 10.0005
0.0435556 4.68895 3.57474 10.0002
0.05 5.84995 4.45741 10.0001
0.0568889 7.13652 5.43446 10.0001
0.0642222 8.52998 6.49133 10
0.072 10.0056 7.60891 10
0.0802222 11.5332 8.76393 10
0.0888889 13.078 9.92979 10
0.098 14.6022 11.0775 10
0.107556 16.066 12.1767 10
0.117556 17.4296 13.1973 10
0.128 18.6546 14.1104 10
0.138889 19.7063 14.8898 10
0.150222 20.5547 15.5134 10
0.162 21.1765 15.964 10
0.174222 21.5556 16.2299 10
0.186889 21.6684 16.2978 10
0.2 21.5727 16.2005 10
0.213556 21.1996 15.8999 10
0.227556 20.6117 15.4379 10
0.242 19.6703 14.8255 9.64902
0.256889 18.3456 14.0842 6.21533
0.272222 16.783 13.2385 4.2168
0.288 14.5228 12.3141 2.76422
0.304222 12.55 11.337 2.11658
0.320889 10.4595 10.3323 1.57569
0.338 8.67934 9.32345 1.23381
0.355556 7.49617 8.33129 1.09619
0.373556 6.54759 7.37362 1.01998
0.392 5.88776 6.4649 1.02916
0.410889 7.18768 5.61615 2.53034
0.430222 6.67659 4.83505 7.26517
0.45 5.59108 4.12615 9.63259
0.470222 4.8769 3.49123 10.8163
0.490889 4.36164 2.92973 11.4081
0.512 3.87212 2.43915 11.7041
0.533556 3.3502 2.01553 11.852
0.555556 2.82569 1.65388 11.926
0.578 2.33854 1.34853 11.963
0.600889 1.91059 1.09354 11.9815
0.624222 1.54777 0.882875 11.9908
0.648 1.2473 0.710701 11.9954
0.672222 1.0027 0.571506 11.9977
0.696889 0.806392 0.460217 11.9988
0.722 0.691279 0.380087 11.9994
0.747556 0.571733 0.310439 11.9997
0.773556 0.435282 0.250736 11.9999
0.8 0.000263832 0.210646 11.9999
0.826889 0.000256699 0.180805 12
0.854222 0.000249785 0.159103 12
0.882 0.00024308 0.143812 12
0.910222 0.000236578 0.133525 12
0.938889 0.000230272 0.127114 12
0.968 0.000224153 0.123685 12
0.997556 0.000218217 0.122535 12
1.02756 0.000212456 0.123114 12
1.058 0.000206865 0.125003 12
1.08889 0.000201438 0.127877 12
1.12022 0.000196169 0.131492 12
1.152 0.000191054 0.135665 11.179
1.18422 0.000186088 0.140255 9.072
1.21689 0.000181265 0.145161 5.76223
1.25 0.000176582 0.150305 3.58939
1.28356 0.000172033 0.15563 2.3325
1.31756 0.000167615 0.161093 1.65452
1.352 0.000163324 0.166662 6.82726
1.38689 0.000159156 0.17231 3.93735
1.42222 0.000155107 0.178019 2.50233
1.458 0.000151173 0.183772 1.97996
1.49422 0.000147351 0.189555 2.64089
1.53089 0.000143639 0.195357 7.32044
1.568 0.000140032 0.201168 9.66022
1.60556 0.000136527 0.206977 5.59458
1.64356 0.000133122 0.212775 3.39822
1.682 0.000129814 0.218554 2.21092
1.72089 0.0001266 0.224304 1.61357
1.76022 0.000123478 0.230017 6.80678
1.8 0.000120444 0.235685 3.95864
1.84022 0.000117497 0.241298 2.7622
1.88089 0.000114634 0.24685 2.21009
1.922 0.000111853 0.25233 2.0808
1.96356 0.000109151 0.257731 2.14392
2.00556 0.000106528 0.263044 4.1401
2.048 0.00010398 0.268262 8.07005
2.09089 0.000101506 0.273376 10.035
2.13422 9.90997e-05 0.278379 9.93133
2.178 9.67529e-05 0.283262 6.34032
2.22222 9.44646e-05 0.288017 4.47737
2.26689 9.22336e-05 0.292638 3.02619
2.312 9.00581e-05 0.297117 2.36493
2.35756 8.7937e-05 0.301447 1.95313
2.40356 8.58689e-05 0.30562 1.8781
2.45 8.38524e-05 0.309631 2.10332
2.49689 8.18864e-05 0.313473 2.67415
2.54422 7.99693e-05 0.317139 2.55016
2.592 7.81002e-05 0.320625 2.85806
2.64022 7.62778e-05 0.323924 2.38031
2.68889 7.45008e-05 0.327031 7.19016
2.738 7.27682e-05 0.329942 4.74408
2.78756 7.10787e-05 0.332651 3.10361
2.83756 6.94313e-05 0.335156 7.55181
2.888 6.78249e-05 0.337452 5.00182
2.93889 6.62583e-05 0.339535 3.65199
2.99022 6.47324e-05 0.341404 2.79689
3.042 6.3248e-05 0.343055 2.14403
3.09422 6.1804e-05 0.344485 1.87762
3.14689 6.03994e-05 0.345694 2.04711
3.2 0 0.34668 7.02356
3.25356 0 0.347442 4.43842
3.30756 0 0.34798 8.21921
3.362 0 0.348292 4.88835
3.41689 0 0.348381 3.56978
3.47222 0 0.348246 7.78489
3.528 0 0.347888 9.89244
3.58422 0 0.34731 5.99193
3.64089 0 0.346512 8.99597
3.698 0 0.345498 10.498
3.75556 0 0.34427 6.22678
3.81356 0 0.342831 9.11339
3.872 0 0.341184 10.5567
3.93089 0 0.339334 11.2783
3.99022 0 0.337284 11.6392
4.05 0 0.335039 11.8196
4.11022 0 0.332603 6.83954
4.17089 0 0.329982 9.41977
4.232 0 0.327181 10.7099
4.29356 0 0.324205 11.3549
4.35556 0 0.32106 11.6775
4.418 0 0.317753 11.8387
4.48089 0 0.31429 11.9194
4.54422 0 0.310676 6.86438
4.608 0 0.306919 9.43219
4.67222 0 0.303026 10.7161
4.73689 0 0.299003 11.358
4.802 0 0.294857 11.679
4.86756 0 0.290595 11.8395
4.93356 0 0.286226 11.9198
5 0 0.281755 11.9599
5.06689 0 0.277191 11.9799
5.13422 0 0.27254 6.89927
5.202 0 0.26781 9.44963
5.27022 0 0.263008 10.7248
5.33889 0 0.258141 11.3624
5.408 0 0.253218 11.6812
5.47756 0 0.248244 11.8406
5.54756 0 0.243227 11.9203
5.618 0 0.238174 11.9602
5.68889 0 0.233092 11.9801
5.76022 0 0.227988 6.94996
5.832 0 0.222868 9.47498
5.90422 0 0.217739 10.7375
5.97689 0 0.212607 11.3687
6.05 0 0.207478 11.6844
6.12356 0 0.202358 11.8422
6.19756 0 0.197254 6.93552
6.272 0 0.19217 9.46776
6.34689 0 0.187112 10.7339
6.42222 0 0.182086 11.3669
6.498 0 0.177095 11.6835
6.57422 0 0.172146 6.94028
6.65089 0 0.167243 4.65314
6.728 0 0.162389 8.32657
6.80556 0 0.157589 10.1633
6.88356 0 0.152847 11.0816
6.962 0 0.148166 11.5408
7.04089 0 0.143551 7.05051
7.12022 0 0.139003 4.89414
7.2 0.000168717 0.134526 8.44707
7.28022 0.00018785 0.130122 10.2235
7.36089 0.000197187 0.125795 6.82367
7.442 0.000204731 0.121546 9.41183
7.52356 0.0002102 0.117378 10.7059
7.60556 0.000217638 0.113291 7.24858
7.688 0.000220481 0.109289 5.71523
7.77089 0.000224847 0.105371 8.85761
7.85422 0.000229403 0.10154 10.4288
7.938 0.00023161 0.0977964 11.2144
8.02222 0.000235868 0.0941409 7.80456
8.10689 0.000237505 0.0905742 9.90228
8.192 0.000239771 0.0870968 10.9511
8.27756 0.0002434 0.0837089 11.4756
8.36356 0.000243521 0.0804107 11.7378
8.45 0.000245953 0.0772021 11.8689
8.53689 0.000246916 0.0740829 11.9344
8.62422 0.000247748 0.0710528 11.9672
8.712 0.000251871 0.0681113 11.9836
8.80022 0.000249482 0.0652579 11.9918
8.88889 0.000250589 0.0624917 11.9959
8.978 0.000251114 0.0598121 11.998
9.06756 0.000250766 0.0572179 11.999
9.15756 0.000253238 0.0547083 11.9995
9.248 0.00025091 0.0522821 11.9997
9.33889 0.000250932 0.049938 11.9999
9.43022 0.000251168 0.0476748 11.9999
9.522 0.000249708 0.0454911 12
9.61422 0.000250441 0.0433855 12
9.70689 0.000248441 0.0413564 12
9.8 0.00024746 0.0394025 12
9.89356 0.000247539 0.037522 12
9.98756 0.000244848 0.0357134 12
10.082 0.000244295 0.0339749 12
10.1769 0.000242107 0.032305 12
10.2722 0.000240034 0.0307019 12
10.368 0.000240194 0.0291639 12
10.4642 0.000235453 0.0276892 12
10.5609 0.000233355 0.0262761 12
10.658 0.000230797 0.0249228 12
10.7556 0.000227789 0.0236276 12
10.8536 0.00022783 0.0223887 12
10.952 0.000222457 0.0212044 12
11.0509 0.000219841 0.0200729 12
11.1502 0.000217194 0.0189926 12
11.25 0.000213299 0.0179616 12
11.3502 0.00021134 0.0169784 12
11.4509 0.000206573 0.0160412 12
11.552 0.000202888 0.0151484 12
11.6536 0.00019977 0.0142984 12
11.7556 0.000194518 0.0134896 12
11.858 0.000190895 0.0127204 12
11.9609 0.000185488 0.0119894 12
12.0642 0.000180175 0.0112949 12
12.168 0.000176054 0.0106356 12
12.2722 0.000168299 0.01001 12
12.3769 0.000161987 0.00941672 12
12.482 0.000154245 0.00885439 12
12.5876 0.00014498 0.00832169 12
12.6936 0.000132221 0.00781734 12
12.8 0.00268697 0.00734009 12
12.9069 0.00299172 0.00688872 12
13.0142 0.00314042 0.00646207 12
13.122 0.00326057 0.006059 12
13.2302 0.00334767 0.0056784 12
13.3389 0.00346613 0.00531922 12
13.448 0.00351139 0.00498043 12
13.5576 0.00358092 0.00466104 12
13.6676 0.00365346 0.0043601 12
13.778 0.00368859 0.0040767 12
13.8889 0.00375638 0.00380995 12
14.0002 0.00378243 0.003559 12
14.112 0.00381849 0.00332304 12
14.2242 0.00387626 0.0031013 12
14.3369 0.00387816 0.00289301 12
14.45 0.00391686 0.00269747 12
14.5636 0.00393218 0.00251399 12
14.6776 0.0039454 0.00234192 12
14.792 0.00401103 0.00218063 12
14.9069 0.00397294 0.00202951 12
15.0222 0.00399054 0.001888 12
15.138 0.00399887 0.00175556 12
15.2542 0.00399328 0.00163167 12
15.3709 0.00403261 0.00151583 12
15.488 0.00399551 0.00140757 12
15.6056 0.00399582 0.00130645 12
15.7236 0.00399953 0.00121205 12
15.842 0.00397625 0.00112396 12
15.9609 0.00398787 0.0010418 12
16.0802 0.00395598 0.000965212 12
16.2 0.00394033 0.000893851 12
16.3202 0.00394154 0.000827394 12
16.4409 0.00389864 0.000765533 12
16.562 0.0038898 0.000707981 12
16.6836 0.00385491 0.000654461 12
16.8056 0.00382186 0.000604717 12
16.928 0.00382436 0.000558504 12
17.0509 0.00374883 0.000518299 12
17.1742 0.00371539 0.000475765 12
17.298 0.00367461 0.00043882 12
17.4222 0.00362666 0.000404563 12
17.5469 0.00362727 0.000372815 12
17.672 0.00354168 0.000343406 12
17.7976 0.00349999 0.000317895 12
17.9236 0.00345781 0.000290978 12
18.05 0.00339574 0.000267669 12
18.1769 0.0033645 0.000246118 12
18.3042 0.00328857 0.000226203 12
18.432 0.00322986 0.000208969 12
18.5602 0.00318019 0.000190825 12
18.6889 0.00309654 0.000175153 12
18.818 0.00303882 0.000160697 12
18.9476 0.00295271 0.00014737 12
19.0776 0.0028681 0.000135088 12
19.208 0.00280245 0.00012449 12
19.3389 0.00267899 0.000113362 12
19.4702 0.00257849 0.000103779 12
19.602 0.00245523 9.49645e-05 12
19.7342 0.00230777 8.68607e-05 12
19.8669 0.00210472 7.98837e-05 12
20 0.0134978 7.2574e-05 12


==> imeanzb.txt <==
0.000222222 0.000165538 0.000132221 10
0.000888889 0.0026346 0.00210472 10
0.002 0.01322 0.0105642 10
0.00355556 0.0412646 0.0329886 10
0.00555556 0.0991364 0.0792962 10
0.008 0.201545 0.161317 10
0.0108889 0.364707 0.292143 10
0.0142222 0.605386 0.485385 10
0.018 0.93985 0.754355 10
0.0222222 1.38279 1.11122 10
0.0268889 1.94624 1.56615 10
0.032 2.63858 2.12652 10
0.0375556 3.4636 2.79615 10
0.0435556 4.4198 3.57474 10
0.05 5.49988 4.45741 10
0.0568889 6.69048 5.43446 10
0.0642222 7.97226 6.49133 10
0.072 9.32028 7.60891 10
0.0802222 10.7047 8.76393 10
0.0888889 12.0919 9.92979 10
0.098 13.4456 11.0775 10
0.107556 14.7286 12.1767 10
0.117556 15.9043 13.1973 10
0.128 16.9384 14.1104 10
0.138889 17.8006 14.8898 10
0.150222 18.4662 15.5134 10
0.162 18.9168 15.964 10
0.174222 19.1418 16.2299 10
0.186889 19.1324 16.2978 10
0.2 18.9295 16.2005 10
0.213556 18.4718 15.8999 10
0.227556 17.8402 15.4379 10
0.242 16.939 14.8255 9.64902
0.256889 16.0447 14.0842 6.21533
0.272222 14.8182 13.2385 4.2168
0.288 12.9114 12.3141 2.76422
0.304222 11.1697 11.337 2.11658
0.320889 9.31545 10.3323 1.57569
0.338 7.72409 9.32345 1.23381
0.355556 6.6539 8.33129 1.09619
0.373556 5.79384 7.37362 1.01998
0.392 5.18915 6.4649 1.02916
0.410889 6.20697 5.61615 2.53034
0.430222 5.5897 4.83505 6.26517
0.45 4.55755 4.12615 8.13259
0.470222 3.76635 3.49123 9.06629
0.490889 3.1239 2.92973 9.53315
0.512 2.58121 2.43915 9.76657
0.533556 2.11887 2.01553 9.88329
0.555556 1.72696 1.65388 9.94164
0.578 1.39926 1.34853 10.2874
0.600889 1.1237 1.09354 10.0196
0.624222 0.983022 0.882875 7.43268
0.648 0.879164 0.710701 5.38261
0.672222 0.774867 0.571506 3.6083
0.696889 0.620924 0.460217 4.00465
0.722 0.399847 0.380087 7.8699
0.747556 0.394767 0.310439 4.86738
0.773556 0.402108 0.250736 2.6218
0.8 0.000263832 0.210646 1.51338
0.826889 0.000256699 0.180805 0.951501
0.854222 0.000249785 0.159103 0.692838
0.882 0.00024308 0.143812 0.584093
0.910222 0.000236578 0.133525 0.696059
0.938889 0.000230272 0.127114 3.54939
0.968 0.000224153 0.123685 2.79799
0.997556 0.000218217 0.122535 4.18232
1.02756 0.000212456 0.123114 5.15724
1.058 0.000206865 0.125003 7.57862
1.08889 0.000201438 0.127877 8.78931
1.12022 0.000196169 0.131492 9.39465
1.152 0.000191054 0.135665 9.87637
1.18422 0.000186088 0.140255 8.42066
1.21689 0.000181265 0.145161 5.43656
1.25 0.000176582 0.150305 3.42655
1.28356 0.000172033 0.15563 2.25108
1.31756 0.000167615 0.161093 1.61381
1.352 0.000163324 0.166662 5.8069
1.38689 0.000159156 0.17231 3.42717
1.42222 0.000155107 0.178019 2.24725
1.458 0.000151173 0.183772 1.85242
1.49422 0.000147351 0.189555 2.57711
1.53089 0.000143639 0.195357 6.28856
1.568 0.000140032 0.201168 8.14428
1.60556 0.000136527 0.206977 4.83661
1.64356 0.000133122 0.212775 3.01924
1.682 0.000129814 0.218554 2.02142
1.72089 0.0001266 0.224304 1.51882
1.76022 0.000123478 0.230017 5.75941
1.8 0.000120444 0.235685 3.43495
1.84022 0.000117497 0.241298 2.50036
1.88089 0.000114634 0.24685 2.07917
1.922 0.000111853 0.25233 2.01534
1.96356 0.000109151 0.257731 2.11119
2.00556 0.000106528 0.263044 4.12374
2.048 0.00010398 0.268262 7.06187
2.09089 0.000101506 0.273376 8.53093
2.13422 9.90997e-05 0.278379 9.17929
2.178 9.67529e-05 0.283262 5.9643
2.22222 9.44646e-05 0.288017 4.28935
2.26689 9.22336e-05 0.292638 2.93219
2.312 9.00581e-05 0.297117 2.31792
2.35756 8.7937e-05 0.301447 1.92963
2.40356 8.58689e-05 0.30562 1.86635
2.45 8.38524e-05 0.309631 2.09744
2.49689 8.18864e-05 0.313473 2.67121
2.54422 7.99693e-05 0.317139 2.54869
2.592 7.81002e-05 0.320625 2.85733
2.64022 7.62778e-05 0.323924 2.37995
2.68889 7.45008e-05 0.327031 6.18997
2.738 7.27682e-05 0.329942 4.24399
2.78756 7.10787e-05 0.332651 2.85356
2.83756 6.94313e-05 0.335156 6.42678
2.888 6.78249e-05 0.337452 4.43931
2.93889 6.62583e-05 0.339535 3.37074
2.99022 6.47324e-05 0.341404 2.65627
3.042 6.3248e-05 0.343055 2.07372
3.09422 6.1804e-05 0.344485 1.84246
3.14689 6.03994e-05 0.345694 2.02954
3.2 0 0.34668 6.01477
3.25356 0 0.347442 3.93403
3.30756 0 0.34798 6.96701
3.362 0 0.348292 4.26225
3.41689 0 0.348381 3.25673
3.47222 0 0.348246 6.62836
3.528 0 0.347888 8.31418
3.58422 0 0.34731 5.2028
3.64089 0 0.346512 7.6014
3.698 0 0.345498 8.8007
3.75556 0 0.34427 5.37814
3.81356 0 0.342831 7.68907
3.872 0 0.341184 8.84453
3.93089 0 0.339334 9.42227
3.99022 0 0.337284 9.71113
4.05 0 0.335039 9.85557
4.11022 0 0.332603 5.85753
4.17089 0 0.329982 7.92876
4.232 0 0.327181 8.96438
4.29356 0 0.324205 9.48219
4.35556 0 0.32106 9.7411
4.418 0 0.317753 9.87055
4.48089 0 0.31429 9.93527
4.54422 0 0.310676 5.87233
4.608 0 0.306919 7.93617
4.67222 0 0.303026 8.96808
4.73689 0 0.299003 9.48404
4.802 0 0.294857 9.74202
4.86756 0 0.290595 9.87101
4.93356 0 0.286226 9.93551
5 0 0.281755 9.96775
5.06689 0 0.277191 9.98388
5.13422 0 0.27254 5.90123
5.202 0 0.26781 7.95062
5.27022 0 0.263008 8.97531
5.33889 0 0.258141 9.48765
5.408 0 0.253218 9.74383
5.47756 0 0.248244 9.87191
5.54756 0 0.243227 9.93596
5.618 0 0.238174 9.96798
5.68889 0 0.233092 9.98399
5.76022 0 0.227988 5.95192
5.832 0 0.222868 7.97596
5.90422 0 0.217739 8.98798
5.97689 0 0.212607 9.49399
6.05 0 0.207478 9.74699
6.12356 0 0.202358 9.8735
6.19756 0 0.197254 5.95117
6.272 0 0.19217 7.97559
6.34689 0 0.187112 8.98779
6.42222 0 0.182086 9.4939
6.498 0 0.177095 9.74695
6.57422 0 0.172146 5.97202
6.65089 0 0.167243 4.16901
6.728 0 0.162389 7.08451
6.80556 0 0.157589 8.54225
6.88356 0 0.152847 9.27113
6.962 0 0.148166 9.63556
7.04089 0 0.143551 6.09788
7.12022 0 0.139003 4.41783
7.2 0.000168717 0.134526 7.20891
7.28022 0.00018785 0.130122 8.60446
7.36089 0.000197187 0.125795 6.01413
7.442 0.000204731 0.121546 8.00707
7.52356 0.0002102 0.117378 9.00353
7.60556 0.000217638 0.113291 6.39738
7.688 0.000220481 0.109289 5.28963
7.77089 0.000224847 0.105371 7.64482
7.85422 0.000229403 0.10154 8.82241
7.938 0.00023161 0.0977964 9.4112
8.02222 0.000235868 0.0941409 6.90296
8.10689 0.000237505 0.0905742 8.45148
8.192 0.000239771 0.0870968 9.22574
8.27756 0.0002434 0.0837089 9.61287
8.36356 0.000243521 0.0804107 9.80644
8.45 0.000245953 0.0772021 9.90322
8.53689 0.000246916 0.0740829 9.95161
8.62422 0.000247748 0.0710528 9.9758
8.712 0.000251871 0.0681113 9.9879
8.80022 0.000249482 0.0652579 9.99395
8.88889 0.000250589 0.0624917 9.99698
8.978 0.000251114 0.0598121 9.99849
9.06756 0.000250766 0.0572179 9.99924
9.15756 0.000253238 0.0547083 9.99962
9.248 0.00025091 0.0522821 9.99981
9.33889 0.000250932 0.049938 9.99991
9.43022 0.000251168 0.0476748 9.99995
9.522 0.000249708 0.0454911 9.99998
9.61422 0.000250441 0.0433855 9.99999
9.70689 0.000248441 0.0413564 9.99999
9.8 0.00024746 0.0394025 10
9.89356 0.000247539 0.037522 10
9.98756 0.000244848 0.0357134 10
10.082 0.000244295 0.0339749 10
10.1769 0.000242107 0.032305 10
10.2722 0.000240034 0.0307019 10
10.368 0.000240194 0.0291639 10
10.4642 0.000235453 0.0276892 10
10.5609 0.000233355 0.0262761 10
10.658 0.000230797 0.0249228 10
10.7556 0.000227789 0.0236276 10
10.8536 0.00022783 0.0223887 10
10.952 0.000222457 0.0212044 10
11.0509 0.000219841 0.0200729 10
11.1502 0.000217194 0.0189926 10
11.25 0.000213299 0.0179616 10
11.3502 0.00021134 0.0169784 10
11.4509 0.000206573 0.0160412 10
11.552 0.000202888 0.0151484 10
11.6536 0.00019977 0.0142984 10
11.7556 0.000194518 0.0134896 10
11.858 0.000190895 0.0127204 10
11.9609 0.000185488 0.0119894 10
12.0642 0.000180175 0.0112949 10
12.168 0.000176054 0.0106356 10
12.2722 0.000168299 0.01001 10
12.3769 0.000161987 0.00941672 10
12.482 0.000154245 0.00885439 10
12.5876 0.00014498 0.00832169 10
12.6936 0.000132221 0.00781734 10
12.8 0.00268697 0.00734009 10
12.9069 0.00299172 0.00688872 10
13.0142 0.00314042 0.00646207 10
13.122 0.00326057 0.006059 10
13.2302 0.00334767 0.0056784 10
13.3389 0.00346613 0.00531922 10
13.448 0.00351139 0.00498043 10
13.5576 0.00358092 0.00466104 10
13.6676 0.00365346 0.0043601 10
13.778 0.00368859 0.0040767 10
13.8889 0.00375638 0.00380995 10
14.0002 0.00378243 0.003559 10
14.112 0.00381849 0.00332304 10
14.2242 0.00387626 0.0031013 10
14.3369 0.00387816 0.00289301 10
14.45 0.00391686 0.00269747 10
14.5636 0.00393218 0.00251399 10
14.6776 0.0039454 0.00234192 10
14.792 0.00401103 0.00218063 10
14.9069 0.00397294 0.00202951 10
15.0222 0.00399054 0.001888 10
15.138 0.00399887 0.00175556 10
15.2542 0.00399328 0.00163167 10
15.3709 0.00403261 0.00151583 10
15.488 0.00399551 0.00140757 10
15.6056 0.00399582 0.00130645 10
15.7236 0.00399953 0.00121205 10
15.842 0.00397625 0.00112396 10
15.9609 0.00398787 0.0010418 10
16.0802 0.00395598 0.000965212 10
16.2 0.00394033 0.000893851 10
16.3202 0.00394154 0.000827394 10
16.4409 0.00389864 0.000765533 10
16.562 0.0038898 0.000707981 10
16.6836 0.00385491 0.000654461 10
16.8056 0.00382186 0.000604717 10
16.928 0.00382436 0.000558504 10
17.0509 0.00374883 0.000518299 10
17.1742 0.00371539 0.000475765 10
17.298 0.00367461 0.00043882 10
17.4222 0.00362666 0.000404563 10
17.5469 0.00362727 0.000372815 10
17.672 0.00354168 0.000343406 10
17.7976 0.00349999 0.000317895 10
17.9236 0.00345781 0.000290978 10
18.05 0.00339574 0.000267669 10
18.1769 0.0033645 0.000246118 10
18.3042 0.00328857 0.000226203 10
18.432 0.00322986 0.000208969 10
18.5602 0.00318019 0.000190825 10
18.6889 0.00309654 0.000175153 10
18.818 0.00303882 0.000160697 10
18.9476 0.00295271 0.00014737 10
19.0776 0.0028681 0.000135088 10
19.208 0.00280245 0.00012449 10
19.3389 0.00267899 0.000113362 10
19.4702 0.00257849 0.000103779 10
19.602 0.00245523 9.49645e-05 10
19.7342 0.00230777 8.68607e-05 10
19.8669 0.00210472 7.98837e-05 10
20 0.0134978 7.2574e-05 10


==> kappanu.txt <==
-0.000222222    2.5
0    2.5
0.000666667    2.5
0.00177778      2.5
0.00333333      2.5
0.00533333      2.5
0.00777778      2.5
0.0106667      2.5
0.014      2.5
0.0177778      2.5
0.022      2.5
0.0266667      2.5
0.0317778      2.5
0.0373333      2.5
0.0433333      2.5
0.0497778      2.5
0.0566667      2.5
0.064      2.5
0.0717778      2.5
0.08      2.5
0.0886667      2.5
0.0977778      2.5
0.107333      2.5
0.117333      2.5
0.127778      2.5
0.138667      2.5
0.15      2.5
0.161778      2.5
0.174      2.5
0.186667      2.5
0.199778      2.5
0.213333      2.5
0.227333      2.5
0.241778 2.32451
0.256667 0.695411
0.272 0.554566
0.287778 0.327911
0.304 0.367237
0.320667 0.258698
0.337778 0.222981
0.355333 0.239644
0.373333 0.235943
0.391778 0.259586
0.410667 1.00788
0.43    3
0.449778    3
0.47    3
0.490667    3
0.511778    3
0.533333    3
0.555333    3
0.577778   3
0.600667   3
0.624   3
0.647778   3
0.672   3
0.696667   3
0.721778   3
0.747333   3
0.773333   3
0.799778   3
0.826667   3
0.854   3
0.881778   3
0.91   3
0.938667   3
0.967778   3
0.997333   3
1.02733   3
1.05778    3
1.08867    3
1.12    3
1.15178 2.58952
1.184 1.74124
1.21667 0.613116
1.24978 0.354135
1.28333 0.268903
1.31733 0.244134
1.35178    3
1.38667 0.261858
1.422 0.266831
1.45778 0.364398
1.494 0.825452
1.53067    3
1.56778    3
1.60533 0.382237
1.64333 0.300466
1.68178 0.255902
1.72067 0.254055
1.76    3
1.79978 0.277623
1.84 0.391442
1.88067 0.414494
1.92178 0.48788
1.96333 0.55176
2.00533 1.53407
2.04778    3
2.09067    3
2.134 2.45691
2.17778 0.687326
2.222 0.653603
2.26667 0.393756
2.31178 0.425915
2.35733 0.385335
2.40333 0.450767
2.44978 0.582134
2.49667 0.811243
2.544 0.606542
2.59178 0.791492
2.64 0.475641
2.68867    3
2.73778 0.574503
2.78733 0.365784
2.83733    3
2.88778 0.612958
2.93867 0.575542
2.99 0.485449
3.04178 0.372791
3.094 0.402801
3.14667 0.554153
3.19978    3
3.25333 0.463321
3.30733    3
3.36178 0.389372
3.41667 0.562802
3.472    3
3.52778    3
3.584 0.522855
3.64067    3
3.69778    3
3.75533 0.488893
3.81333    3
3.87178    3
3.93067    3
3.99    3
4.04978    3
4.11 0.464871
4.17067    3
4.23178    3
4.29333    3
4.35533    3
4.41778    3
4.48067    3
4.544 0.452348
4.60778    3
4.672    3
4.73667    3
4.80178    3
4.86733    3
4.93333    3
4.99978    3
5.06667    3
5.134 0.454648
5.20178    3
5.27    3
5.33867    3
5.40778    3
5.47733    3
5.54733    3
5.61778    3
5.68867    3
5.76 0.479961
5.83178    3
5.904    3
5.97667    3
6.04978    3
6.12333    3
6.19733 0.507212
6.27178    3
6.34667    3
6.422    3
6.49778    3
6.574 0.549271
6.65067 0.591503
6.72778    3
6.80533    3
6.88333    3
6.96178    3
7.04067 0.640049
7.12 0.684444
7.19978    3
7.28    3
7.36067 0.855951
7.44178    3
7.52333    3
7.60533 0.947809
7.68778 1.04547
7.77067    3
7.854    3
7.93778    3
8.022 1.09868
8.10667    3
8.19178    3
8.27733    3
8.36333    3
8.44978    3
8.53667    3
8.624    3
8.71178    3
8.8    3
8.88867    3
8.97778    3
9.06733    3
9.15733    3
9.24778    3
9.33867    3
9.43    3
9.52178    3
9.614    3
9.70667    3
9.79978    3
9.89333    3
9.98733    3
10.0818    3
10.1767    3
10.272    3
10.3678    3
10.464    3
10.5607    3
10.6578    3
10.7553    3
10.8533    3
10.9518    3
11.0507    3
11.15    3
11.2498    3
11.35    3
11.4507    3
11.5518    3
11.6533    3
11.7553    3
11.8578    3
11.9607    3
12.064    3
12.1678    3
12.272    3
12.3767    3
12.4818    3
12.5873    3
12.6933    3
12.7998    3
12.9067    3
13.014    3
13.1218    3
13.23    3
13.3387    3
13.4478    3
13.5573    3
13.6673    3
13.7778    3
13.8887    3
14    3
14.1118    3
14.224    3
14.3367    3
14.4498    3
14.5633    3
14.6773    3
14.7918    3
14.9067    3
15.022    3
15.1378    3
15.254    3
15.3707    3
15.4878    3
15.6053    3
15.7233    3
15.8418    3
15.9607    3
16.08    3
16.1998    3
16.32    3
16.4407    3
16.5618    3
16.6833    3
16.8053    3
16.9278    3
17.0507    3
17.174    3
17.2978    3
17.422    3
17.5467    3
17.6718    3
17.7973    3
17.9233    3
18.0498    3
18.1767    3
18.304    3
18.4318    3
18.56    3
18.6887    3
18.8178    3
18.9473    3
19.0773    3
19.2078    3
19.3387    3
19.47    3
19.6018    3
19.734    3
19.8667    3
19.9998    3


==> kappanub.txt <==
-0.000222222  2.5
0  2.5
0.000666667  2.5
0.00177778  2.5
0.00333333  2.5
0.00533333  2.5
0.00777778  2.5
0.0106667  2.5
0.014  2.5
0.0177778  2.5
0.022  2.5
0.0266667  2.5
0.0317778  2.5
0.0373333  2.5
0.0433333  2.5
0.0497778  2.5
0.0566667  2.5
0.064  2.5
0.0717778  2.5
0.08  2.5
0.0886667  2.5
0.0977778  2.5
0.107333  2.5
0.117333  2.5
0.127778  2.5
0.138667  2.5
0.15  2.5
0.161778  2.5
0.174  2.5
0.186667  2.5
0.199778  2.5
0.213333  2.5
0.227333  2.5
0.241778 2.32451
0.256667 0.695411
0.272 0.554566
0.287778 0.327911
0.304 0.367237
0.320667 0.258698
0.337778 0.222981
0.355333 0.239644
0.373333 0.235943
0.391778 0.259586
0.410667 1.00788
0.43  2.5
0.449778  2.5
0.47  2.5
0.490667  2.5
0.511778  2.5
0.533333  2.5
0.555333  2.5
0.577778 2.65827
0.600667 2.43798
0.624 1.21143
0.647778 0.833137
0.672 0.458494
0.696667 1.10025
0.721778 2.93379
0.747333 0.466215
0.773333 0.094055
0.799778 0.101239
0.826667 0.0974058
0.854 0.108544
0.881778 0.118837
0.91 0.202006
0.938667 1.60068
0.967778 0.511648
0.997333 1.39166
1.02733 1.53304
1.05778  2.5
1.08867  2.5
1.12  2.5
1.15178 2.58952
1.184 1.74124
1.21667 0.613116
1.24978 0.354135
1.28333 0.268903
1.31733 0.244134
1.35178  2.5
1.38667 0.261858
1.422 0.266831
1.45778 0.364398
1.494 0.825452
1.53067  2.5
1.56778  2.5
1.60533 0.382237
1.64333 0.300466
1.68178 0.255902
1.72067 0.254055
1.76  2.5
1.79978 0.277623
1.84 0.391442
1.88067 0.414494
1.92178 0.48788
1.96333 0.55176
2.00533 1.53407
2.04778  2.5
2.09067  2.5
2.134 2.45691
2.17778 0.687326
2.222 0.653603
2.26667 0.393756
2.31178 0.425915
2.35733 0.385335
2.40333 0.450767
2.44978 0.582134
2.49667 0.811243
2.544 0.606542
2.59178 0.791492
2.64 0.475641
2.68867  2.5
2.73778 0.574503
2.78733 0.365784
2.83733  2.5
2.88778 0.612958
2.93867 0.575542
2.99 0.485449
3.04178 0.372791
3.094 0.402801
3.14667 0.554153
3.19978  2.5
3.25333 0.463321
3.30733  2.5
3.36178 0.389372
3.41667 0.562802
3.472  2.5
3.52778  2.5
3.584 0.522855
3.64067  2.5
3.69778  2.5
3.75533 0.488893
3.81333  2.5
3.87178  2.5
3.93067  2.5
3.99  2.5
4.04978  2.5
4.11 0.464871
4.17067  2.5
4.23178  2.5
4.29333  2.5
4.35533  2.5
4.41778  2.5
4.48067  2.5
4.544 0.452348
4.60778  2.5
4.672  2.5
4.73667  2.5
4.80178  2.5
4.86733  2.5
4.93333  2.5
4.99978  2.5
5.06667  2.5
5.134 0.454648
5.20178  2.5
5.27  2.5
5.33867  2.5
5.40778  2.5
5.47733  2.5
5.54733  2.5
5.61778  2.5
5.68867  2.5
5.76 0.479961
5.83178  2.5
5.904  2.5
5.97667  2.5
6.04978  2.5
6.12333  2.5
6.19733 0.507212
6.27178  2.5
6.34667  2.5
6.422  2.5
6.49778  2.5
6.574 0.549271
6.65067 0.591503
6.72778  2.5
6.80533  2.5
6.88333  2.5
6.96178  2.5
7.04067 0.640049
7.12 0.684444
7.19978  2.5
7.28  2.5
7.36067 0.855951
7.44178  2.5
7.52333  2.5
7.60533 0.947809
7.68778 1.04547
7.77067  2.5
7.854  2.5
7.93778  2.5
8.022 1.09868
8.10667  2.5
8.19178  2.5
8.27733  2.5
8.36333  2.5
8.44978  2.5
8.53667  2.5
8.624  2.5
8.71178  2.5
8.8  2.5
8.88867  2.5
8.97778  2.5
9.06733  2.5
9.15733  2.5
9.24778  2.5
9.33867  2.5
9.43  2.5
9.52178  2.5
9.614  2.5
9.70667  2.5
9.79978  2.5
9.89333  2.5
9.98733  2.5
10.0818  2.5
10.1767  2.5
10.272  2.5
10.3678  2.5
10.464  2.5
10.5607  2.5
10.6578  2.5
10.7553  2.5
10.8533  2.5
10.9518  2.5
11.0507  2.5
11.15  2.5
11.2498  2.5
11.35  2.5
11.4507  2.5
11.5518  2.5
11.6533  2.5
11.7553  2.5
11.8578  2.5
11.9607  2.5
12.064  2.5
12.1678  2.5
12.272  2.5
12.3767  2.5
12.4818  2.5
12.5873  2.5
12.6933  2.5
12.7998  2.5
12.9067  2.5
13.014  2.5
13.1218  2.5
13.23  2.5
13.3387  2.5
13.4478  2.5
13.5573  2.5
13.6673  2.5
13.7778  2.5
13.8887  2.5
14  2.5
14.1118  2.5
14.224  2.5
14.3367  2.5
14.4498  2.5
14.5633  2.5
14.6773  2.5
14.7918  2.5
14.9067  2.5
15.022  2.5
15.1378  2.5
15.254  2.5
15.3707  2.5
15.4878  2.5
15.6053  2.5
15.7233  2.5
15.8418  2.5
15.9607  2.5
16.08  2.5
16.1998  2.5
16.32  2.5
16.4407  2.5
16.5618  2.5
16.6833  2.5
16.8053  2.5
16.9278  2.5
17.0507  2.5
17.174  2.5
17.2978  2.5
17.422  2.5
17.5467  2.5
17.6718  2.5
17.7973  2.5
17.9233  2.5
18.0498  2.5
18.1767  2.5
18.304  2.5
18.4318  2.5
18.56  2.5
18.6887  2.5
18.8178  2.5
18.9473  2.5
19.0773  2.5
19.2078  2.5
19.3387  2.5
19.47  2.5
19.6018  2.5
19.734  2.5
19.8667  2.5
19.9998  2.5


==> tempe.txt <==
0  1.08103  1.08103  1.08103  1.08103  1.08103  1.08103
1  1.14652  1.17068  1.18716  1.19783  1.2044  1.20828
2  1.20319  1.24753  1.27725  1.29622  1.30777  1.31456
3  1.25436  1.31475  1.35444  1.37931  1.39425  1.40293
4  1.3024  1.37481  1.42137  1.44994  1.4668  1.47646
5  1.34858  1.42922  1.4799  1.51026  1.52781  1.53772
6  1.39301  1.47848  1.53093  1.56157  1.57888  1.58848
7  1.43457  1.52202  1.57443  1.60425  1.6207  1.62965
8  1.47076  1.55811  1.60927  1.63765  1.65295  1.66113
9  1.4974  1.58352  1.63302  1.65992  1.67415  1.68164


==> temperatures.txt <==
0.0170943	0.0740789	0.0783696
0.034486	0.0741725	0.0785334
0.0521854	0.0741922	0.0785672
0.0702038	0.074122	0.0784356
0.0885528	0.0741656	0.0785571
0.107245	0.0739872	0.0782333
0.126293	0.073895	0.0780974
0.145711	0.0738234	0.0780187
0.165513	0.07364	0.0777197
0.185716	0.0735684	0.0776612
0.206335	0.0733716	0.0773544
0.227388	0.0732116	0.0771299
0.248894	0.0731286	0.077075
0.270873	0.0728715	0.0766686
0.293346	0.0727363	0.0765192
0.316335	0.0725329	0.0762386
0.339865	0.0723257	0.0759556
0.363963	0.0722918	0.0760393
0.388655	0.0719293	0.0754525
0.413973	0.071746	0.0752359
0.439948	0.0715391	0.0749809
0.466616	0.0712893	0.0746431
0.494015	0.071187	0.0746198
0.522185	0.070844	0.0741021
0.551172	0.0706207	0.0738355
0.581025	0.0704135	0.0736123
0.611796	0.0701206	0.0732178
0.643545	0.0699419	0.0730679
0.676334	0.0696283	0.0726447
0.710235	0.0693666	0.0723345
0.745326	0.0691639	0.0721566
0.781693	0.0688204	0.0716936
0.819433	0.0685882	0.0714692
0.858653	0.0682782	0.0710921
0.899475	0.0679757	0.0707382
0.942034	0.0677954	0.0706503
0.986485	0.0673755	0.0700734
1.033	0.0670927	0.0697895
1.08179	0.0667742	0.069442
1.13309	0.066424	0.0690383
1.18715	0.0662368	0.0689945
1.24431	0.065755	0.0683348
1.30493	0.0654176	0.0679909
1.36947	0.0650799	0.0676634
1.43846	0.0646695	0.0671985
1.51257	0.0643635	0.0669735
1.59261	0.0639047	0.0664393
1.67962	0.0635001	0.0660393
1.77492	0.0631278	0.0657308
1.88028	0.0626321	0.0651829
1.99806	0.0622231	0.0648455
2.13158	0.0617154	0.0643197
2.28572	0.0612051	0.0638147
2.46803	0.0607588	0.0634714
2.69116	0.0600924	0.0626494
2.97881	0.0594994	0.0620133
3.38422	0.0588387	0.0613601
4.07718	0.0580884	0.060627
12	0.0571412	0.0596563


==> temperaturesb.txt <==
0.0170943	0.0740789	0.0765503
0.034486	0.0741725	0.0768077
0.0521854	0.0741922	0.0769234
0.0702038	0.074122	0.0768664
0.0885528	0.0741656	0.0770546
0.107245	0.0739872	0.0767903
0.126293	0.073895	0.0767104
0.145711	0.0738234	0.076681
0.165513	0.07364	0.0764278
0.185716	0.0735684	0.0764116
0.206335	0.0733716	0.0761414
0.227388	0.0732116	0.0759518
0.248894	0.0731286	0.0759277
0.270873	0.0728715	0.0755487
0.293346	0.0727363	0.0754254
0.316335	0.0725329	0.0751658
0.339865	0.0723257	0.0749023
0.363963	0.0722918	0.0750037
0.388655	0.0719293	0.0744286
0.413973	0.071746	0.074225
0.439948	0.0715391	0.0739786
0.466616	0.0712893	0.0736468
0.494015	0.071187	0.0736288
0.522185	0.070844	0.0731098
0.551172	0.0706207	0.0728425
0.581025	0.0704135	0.0726149
0.611796	0.0701206	0.0722123
0.643545	0.0699419	0.0720532
0.676334	0.0696283	0.0716149
0.710235	0.0693666	0.0712881
0.745326	0.0691639	0.0710903
0.781693	0.0688204	0.0706017
0.819433	0.0685882	0.0703499
0.858653	0.0682782	0.0699393
0.899475	0.0679757	0.0695478
0.942034	0.0677954	0.0694186
0.986485	0.0673755	0.0687895
1.033	0.0670927	0.0684503
1.08179	0.0667742	0.0680435
1.13309	0.066424	0.0675749
1.18715	0.0662368	0.0674588
1.24431	0.065755	0.0667225
1.30493	0.0654176	0.0662937
1.36947	0.0650799	0.0658733
1.43846	0.0646695	0.0653056
1.51257	0.0643635	0.0649658
1.59261	0.0639047	0.06431
1.67962	0.0635001	0.0637738
1.77492	0.0631278	0.0633163
1.88028	0.0626321	0.0626056
1.99806	0.0622231	0.0620865
2.13158	0.0617154	0.0613695
2.28572	0.0612051	0.0606543
2.46803	0.0607588	0.0600864
2.69116	0.0600924	0.0590555
2.97881	0.0594994	0.0581862
3.38422	0.0588387	0.0572125
4.07718	0.0580884	0.0560791
12	0.0571412	0.0545922


==> transmit1.txt <==
0.3733899745114690	0.
0.3769158878504670	3.2333096590908900
0.3790856806744650	33.3312390734265000
0.3980713678844510	35.1527795712809000
0.4015972812234490	35.8114884641873000
0.4015972812234490	37.2852100550964000
0.4015972812234490	38.7589316460055000
0.4121750212404410	41.0715899867178000
0.4121750212404410	42.4878938533057000
0.4298045879354290	43.0684508436639000
0.4298045879354290	44.5421724345730000
0.4298045879354290	46.0158940254820000
0.4298045879354290	47.4896156163911000
0.4298045879354290	48.9633372073002000
0.4298045879354290	50.4370587982093000
0.4355002940984250	52.7266518992371000
0.4580118946474080	55.3494641012396000
0.4615378079864060	54.4339703856749000
0.4665748270421160	57.7370844709267000
0.4936627961861600	60.2172111742424000
0.5320560747663550	61.8807302427685000
0.5955225148683090	63.4671123685199000
0.6730926083262530	63.6132665758827000
0.7506627017841970	62.8215979526671000
0.8141291418861510	61.3304770513577000
0.8609734191042600	59.2825782172373000
0.9045584486980850	56.9611008142926000
0.9093288020390820	64.4485784693526000
0.9093288020390820	65.6655152376033000
0.9109314899204440	67.7482126925244000
0.9375361087510620	59.0560971935261000
0.9375361087510620	60.5298187844352000
0.9486175506736250	62.9190340909090000
0.9708966734200370	69.2931376152256000
0.9739705465873680	57.4558439508723000
0.9944544240805920	64.7085531655844000
0.9967714528462190	66.8444925103305000
1.0115802888700000	68.8809077995867000
1.0355564995751900	63.0530087809917000
1.0374369866893200	60.0683504074839000
1.0374369866893200	61.5420719983930000
1.0435209155879800	56.2400017470831000
1.0581223449447700	48.2756004648760000
1.0581223449447700	58.2299199380165000
1.0644689889549700	50.9550942665289000
1.0644689889549700	52.4288158574380000
1.0654763927661100	49.2727549439197000
1.0701646951179600	54.1746091266687000
1.1131265930331300	59.8510136880165000
1.1131265930331300	61.3247352789256000
1.1141029998039300	69.3652778329624000
1.1191206457094300	58.4308819731404000
1.1203268792201400	63.6347409879295000
1.1208836023789200	66.1210291838843000
1.1208836023789200	67.5947507747933000
1.1220589068252600	65.4868823174931000
1.1291107335032500	56.2984514893250000
1.1678957802322200	55.9858438791322000
1.1702463891248900	57.7275148502066000
1.1702463891248900	59.2012364411157000
1.1702463891248900	60.6749580320247000
1.1702463891248900	62.1486796229338000
1.1998098163518700	45.3168209631277000
1.2066808269612000	46.9537168560606000
1.2066808269612000	48.4274384469696000
1.2066808269612000	49.9011600378787000
1.2066808269612000	51.3748816287878000
1.2066808269612000	52.8486032196969000
1.2143203058623600	54.5232868457300000
1.2325375247805100	44.4305268595041000
1.2583942225998300	46.1498687155647000
1.2583942225998300	47.6235903064738000
1.2583942225998300	49.0973118973829000
1.2583942225998300	50.5710334882920000
1.2583942225998300	52.0447550792010000
1.2583942225998300	53.5184766701101000
1.2701472670631500	55.8704767848944000
1.2760237892948100	58.2969072830578000
1.2760237892948100	59.7706288739669000
1.2760237892948100	61.2443504648760000
1.2795497026338100	57.1804515323691000
1.2866015293118000	63.7139505853994000
1.3143051341182100	71.2063256345926000
1.3183347493627800	69.4837939049586000
1.3195100538091100	66.4098190713957000
1.3218606627017800	68.0222518313298000
1.3317332200509700	65.3171810433884000
1.3571197960917500	60.2730339617768000
1.3606457094307500	61.8472365702479000
1.3641716227697500	63.7154391930670000
1.3712234494477400	65.9781228477961000
1.3712234494477400	67.4518444387052000
1.3863345066148800	53.5503754058441000
1.3888530161427300	55.1261729511019000
1.3888530161427300	56.5998945420110000
1.3900283205890600	58.3862237431129000
1.4029566694987200	52.0168436854338000
1.4151014821108200	9.9246011248852000
1.4170603228547100	11.6513860192837000
1.4170603228547100	13.1251076101928000
1.4170603228547100	14.5988292011019000
1.4170603228547100	16.0725507920110000
1.4170603228547100	17.5462723829201000
1.4170603228547100	19.0199939738292000
1.4170603228547100	20.4937155647382000
1.4170603228547100	21.9674371556473000
1.4170603228547100	23.4411587465564000
1.4170603228547100	24.9148803374655000
1.4170603228547100	26.3886019283746000
1.4170603228547100	27.8623235192837000
1.4170603228547100	29.3360451101928000
1.4170603228547100	30.8097667011019000
1.4170603228547100	32.2834882920110000
1.4170603228547100	33.7572098829201000
1.4170603228547100	35.2309314738291000
1.4170603228547100	36.7046530647382000
1.4170603228547100	38.1783746556473000
1.4170603228547100	39.6520962465564000
1.4170603228547100	41.1258178374655000
1.4170603228547100	42.5995394283746000
1.4170603228547100	44.0732610192837000
1.4170603228547100	45.5469826101928000
1.4170603228547100	47.0207042011019000
1.4170603228547100	48.4944257920110000
1.4179418011894600	50.2919195506198000
1.4452676295666900	4.1488033746556400
1.4452676295666900	5.6225249655647300
1.4452676295666900	7.0962465564738200
1.4452676295666900	8.5699681473829000
1.5580968564146100	3.8808539944903500
1.5580968564146100	5.3545755853994400
1.5580968564146100	6.8282971763085300
1.5580968564146100	8.3020187672176300
1.5580968564146100	9.7757403581267100
1.5580968564146100	11.2494619490358000
1.5580968564146100	12.7231835399448000
1.5580968564146100	14.1969051308539000
1.5580968564146100	15.6706267217630000
1.5580968564146100	17.1443483126721000
1.5580968564146100	18.6180699035812000
1.5580968564146100	20.0917914944903000
1.5580968564146100	21.5655130853994000
1.5648774589896000	23.8344946956452000
1.5863041631265900	25.9196905130854000
1.5863041631265900	27.3934121039944000
1.5863041631265900	28.8671336949035000
1.5863041631265900	30.3408552858126000
1.5863041631265900	31.8145768767217000
1.5863041631265900	33.2882984676308000
1.5863041631265900	34.7620200585399000
1.5863041631265900	36.2357416494490000
1.5863041631265900	37.7094632403581000
1.5863041631265900	39.1831848312672000
1.5863041631265900	40.6569064221763000
1.5863041631265900	42.1306280130853000
1.5863041631265900	43.6043496039944000
1.5863041631265900	45.0780711949035000
1.5863041631265900	46.5517927858126000
1.5863041631265900	48.0255143767217000
1.5863041631265900	49.4992359676308000
1.5863041631265900	50.9729575585399000
1.5863041631265900	52.4466791494490000
1.5863041631265900	53.9204007403581000
1.5863041631265900	55.3941223312672000
1.5898300764655900	57.5935401601239000
1.6039337298215800	25.2721461776859000
1.6180373831775700	59.3352111311983000
1.6230744022332800	61.3926795860389000
1.6391928632115500	63.1869834710743000
1.6427187765505500	63.9015151515151000
1.6468323421127100	66.0674393078512000
1.6734445927903800	68.3067305563754000
1.6779779099405200	70.5500091468663000
1.6815038232795200	67.6081482438016000
1.7076963223692100	73.2829333308736000
1.7347842915132600	75.7582752238292000
1.7840758476867200	77.5649036203982000
1.8378193146417400	77.4217942923553000
1.8789549702633800	75.7731613005050000
1.8965845369583600	74.0473067858987000
1.9247918436703400	71.8897560476928000
1.9459473237043300	69.9108382295971000
1.9529991503823200	4.8633350550964000
1.9529991503823200	6.3370566460054900
1.9529991503823200	7.8107782369145800
1.9529991503823200	9.2844998278236800
1.9529991503823200	10.7582214187327000
1.9529991503823200	12.2319430096418000
1.9529991503823200	13.7056646005509000
1.9529991503823200	15.1793861914600000
1.9529991503823200	16.6531077823691000
1.9529991503823200	18.1268293732782000
1.9529991503823200	19.6005509641873000
1.9529991503823200	21.0742725550964000
1.9529991503823200	22.5479941460054000
1.9529991503823200	24.0217157369145000
1.9529991503823200	25.4954373278236000
1.9529991503823200	26.9691589187327000
1.9529991503823200	28.4428805096418000
1.9529991503823200	29.9166021005509000
1.9529991503823200	31.3903236914600000
1.9529991503823200	32.8640452823691000
1.9529991503823200	34.3377668732782000
1.9529991503823200	35.8114884641873000
1.9529991503823200	37.2852100550964000
1.9529991503823200	38.7589316460055000
1.9529991503823200	40.2326532369146000
1.9529991503823200	41.7063748278236000
1.9529991503823200	43.1800964187327000
1.9529991503823200	44.6538180096418000
1.9529991503823200	46.1275396005509000
1.9529991503823200	47.6012611914600000
1.9529991503823200	49.0749827823691000
1.9529991503823200	50.5487043732782000
1.9529991503823200	52.0224259641873000
1.9529991503823200	53.4961475550964000
1.9529991503823200	54.9698691460055000
1.9529991503823200	56.4435907369146000
1.9529991503823200	57.9173123278236000
1.9529991503823200	59.3910339187327000
1.9529991503823200	60.8647555096418000
1.9529991503823200	62.3384771005509000
1.9529991503823200	63.8121986914600000
1.9529991503823200	65.2859202823691000
1.9529991503823200	66.7596418732782000
1.9529991503823200	68.2333634641873000
1.9676904559614800	2.8704615401170600
2.0571311243273800	2.5500387396694000
2.0658283772302400	5.4662211604683000
2.0658283772302400	6.9399427513774000
2.0658283772302400	8.4136643422864800
2.0658283772302400	9.8873859331955700
2.0658283772302400	11.3611075241046000
2.0693542905692400	4.1711324896694000
2.0715240833932400	13.6575711220597000
2.0940356839422200	16.3628292871900000
2.0940356839422200	17.8365508780991000
2.0940356839422200	19.3102724690082000
2.0940356839422200	20.7839940599173000
2.0940356839422200	22.2577156508264000
2.0940356839422200	23.7314372417355000
2.0940356839422200	25.2051588326446000
2.0940356839422200	26.6788804235537000
2.0940356839422200	28.1526020144628000
2.0940356839422200	29.6263236053718000
2.0940356839422200	31.1000451962809000
2.0940356839422200	32.5737667871900000
2.0940356839422200	34.0474883780991000
2.0940356839422200	35.5212099690082000
2.0940356839422200	36.9949315599173000
2.0940356839422200	38.4686531508264000
2.0940356839422200	39.9423747417355000
2.0940356839422200	41.4160963326446000
2.0975615972812200	15.4026773415977000
2.1020949144313600	43.8037167023317000
2.1222429906542000	46.5294636707989000
2.1222429906542000	48.0031852617079000
2.1222429906542000	49.4769068526170000
2.1257689039932000	45.5916408402203000
2.1275318606627000	51.6037550576790000
2.1469243840271800	53.1723753873966000
2.1504502973661800	55.4834387913223000
2.1504502973661800	56.9571603822314000
2.1504502973661800	58.4308819731404000
2.1504502973661800	59.9046035640495000
2.1504502973661800	61.3783251549586000
2.1504502973661800	62.8520467458677000
2.1504502973661800	64.3257683367768000
2.1504502973661800	65.7994899276859000
2.1504502973661800	67.2732115185950000
2.1529688068940400	53.9140209932113000
2.1557391673746800	69.4614647899449000
2.1786576040781600	72.6321991219008000
2.1786576040781600	74.1059207128099000
2.1807731520815600	71.2790547520661000
2.1918797790994000	76.5802657702737000
2.2209685641461300	78.5136880165289000
2.2738572642310900	76.9620175150263000
2.3514273576890400	78.3383029676934000
2.4219456244689800	78.1251614152892000
2.4360492778249700	76.4217689270956000
2.4663721325403500	74.6552169421487000
2.4945794392523300	72.5116219008264000
2.5174658221981900	70.1780263899323000
2.5383007646559000	68.3031419486053000
2.5448488894283200	65.0626291322314000
2.5453525913339000	66.6256671831955000
2.5700339847068800	58.4141351368801000
2.5735598980458700	59.9939200241046000
2.5735598980458700	61.4676416150137000
2.5747352024922100	63.2390847394398000
2.5982412914188600	30.5976401084710000
2.6017672047578500	32.0601971418732000
2.6017672047578500	33.5339187327823000
2.6017672047578500	35.0076403236914000
2.6017672047578500	36.4813619146005000
2.6017672047578500	37.9550835055096000
2.6017672047578500	39.4288050964187000
2.6017672047578500	40.9025266873278000
2.6017672047578500	42.3762482782369000
2.6017672047578500	43.8499698691460000
2.6017672047578500	45.3236914600550000
2.6017672047578500	46.7974130509641000
2.6017672047578500	48.2711346418732000
2.6017672047578500	49.7448562327823000
2.6017672047578500	51.2185778236914000
2.6017672047578500	52.6922994146005000
2.6017672047578500	54.1660210055096000
2.6033698926392200	56.2385688626972000
2.6274560019419800	20.7552851977567000
2.6299745114698300	22.3247029958677000
2.6299745114698300	23.7984245867768000
2.6299745114698300	25.2721461776859000
2.6299745114698300	26.7458677685950000
2.6327952421410300	28.7152957128099000
2.6440781648258200	19.2349117058367000
2.6546559048428200	14.1941139914772000
2.6581818181818100	15.8939178719008000
2.6607003277096700	17.5303230150531000
2.6793372982158000	12.6701518917871000
2.6828632115548000	9.2993859044995300
2.6863891248937900	10.9815125688705000
2.7120779220779200	5.6544237012986800
2.7157717360521100	7.5056136650596800
2.7302111906784800	4.1902717311097800
2.7522965819227500	2.5016017363318300
2.9898250787145700	2.6107213934127300
3.0072472387425600	6.0467781508264400
3.0080307750401200	5.0568540518824500
3.0248768054375500	6.5826769111570000
3.0248768054375500	8.0563985020661000
3.0305725116005400	10.3391211061665000
3.0495581988105300	12.1761202221074000
3.0530841121495300	12.8571582300275000
3.0530841121495300	14.3308798209366000
3.0530841121495300	15.8046014118457000
3.0530841121495300	17.2783230027548000
3.0598647147245200	19.5524574856961000
3.0828941067428700	23.7557962762959000
3.0838099283893600	21.5878422004132000
3.1218394222599800	28.7764216651601000
3.1247776833758100	27.0956905704774000
3.1279118285660300	25.7187284779614000
3.1864465990304300	24.8662816753767000
3.2046983857264200	29.0904248450413000
3.2137650200267000	27.2626272874852000
3.2223279524214100	29.6263236053718000
3.2223279524214100	31.1000451962809000
3.2223279524214100	32.5737667871900000
3.2223279524214100	34.0474883780991000
3.2223279524214100	35.5212099690082000
3.2223279524214100	36.9949315599173000
3.2280236585844000	39.2776541640178000
3.2329056924384000	25.3391335227272000
3.2505352591333900	41.9073368629476000
3.2505352591333900	43.3810584538567000
3.2505352591333900	44.8547800447658000
3.2505352591333900	46.3285016356749000
3.2505352591333900	47.8022232265840000
3.2505352591333900	49.2759448174931000
3.2505352591333900	50.7496664084022000
3.2505352591333900	52.2233879993112000
3.2521379470147500	54.3020256151389000
3.2540611724723800	41.0365013774104000
3.2787425658453600	57.4484009125344000
3.2808581138487600	56.1533122417355000
3.2919647408666100	59.9506573637654000
3.3563126593033100	60.0385782541322000
3.3633644859813000	22.9499182162534000
3.3633644859813000	24.4236398071625000
3.3633644859813000	25.8973613980716000
3.3633644859813000	27.3710829889807000
3.3633644859813000	28.8448045798897000
3.3633644859813000	30.3185261707988000
3.3633644859813000	31.7922477617079000
3.3633644859813000	33.2659693526170000
3.3633644859813000	34.7396909435261000
3.3633644859813000	36.2134125344352000
3.3633644859813000	49.4769068526170000
3.3633644859813000	50.9506284435261000
3.3633644859813000	52.4243500344352000
3.3633644859813000	53.8980716253443000
3.3633644859813000	55.3717932162534000
3.3633644859813000	56.8455148071625000
3.3658829955091600	58.4500212145808000
3.3757051826677900	21.3533864927685000
3.3786434437836300	37.8583240071166000
3.3786434437836300	39.2129569846189000
3.3786434437836300	40.6866785755280000
3.3786434437836300	42.1604001664370000
3.3786434437836300	43.6341217573461000
3.3786434437836300	45.1078433482552000
3.3786434437836300	46.5815649391643000
3.3786434437836300	48.0552865300734000
3.3815365008822900	20.1759550818499000
3.4285938827527600	38.6026278409090000
3.4303568394222600	23.4634878615702000
3.4303568394222600	40.2103241219008000
3.4303568394222600	41.6840457128099000
3.4303568394222600	43.1577673037190000
3.4431783424731600	21.8192530287377000
3.4479864061172400	23.9547283918732000
3.4479864061172400	25.4284499827823000
3.4479864061172400	26.9021715736914000
3.4479864061172400	28.3758931646005000
3.4479864061172400	29.8496147555096000
3.4479864061172400	31.3233363464187000
3.4479864061172400	32.7970579373278000
3.4479864061172400	34.2707795282369000
3.4495890939986100	36.3250581095041000
3.4564900794642400	48.1699968856344000
3.4609147550269000	46.1349826388888000
3.4642056074766300	44.7051749741735000
3.5044010195412000	51.5088563188705000
3.5044010195412000	52.9825779097796000
3.5044010195412000	54.4562995006887000
3.5044010195412000	55.9300210915977000
3.5044010195412000	57.4037426825068000
3.5044010195412000	58.8774642734159000
3.5044010195412000	60.3511858643250000
3.5044010195412000	61.8249074552341000
3.5044010195412000	63.2986290461432000
3.5044010195412000	64.7723506370523000
3.5044010195412000	66.2460722279614000
3.5044010195412000	67.7197938188705000
3.5044010195412000	69.1935154097796000
3.5044010195412000	70.6672370006887000
3.5044010195412000	72.1409585915978000
3.5044010195412000	73.6146801825068000
3.5044010195412000	75.0884017734159000
3.5044010195412000	76.5621233643250000
3.5044010195412000	78.0358449552341000
3.5044010195412000	79.5095665461432000
3.5065165675446000	50.1244511880165000
3.5079269328802000	81.7089843750000000
3.5114528462192000	45.9042484504132000
3.5126281506655300	45.0334129648760000
3.5129639519359100	47.9042991809327000
3.5361342395921800	83.5176426911157000
3.5411712586478900	85.6038200081168000
3.5735089209855500	88.1196732954545000
3.6222672654448300	88.7952885182998000
3.6665930331350800	86.8837567794421000
3.7202240307651000	89.7139721074380000
3.7555244029075800	87.8011112545913000
3.7557482704211600	84.1444528482880000
3.7607852894768700	85.8956934400826000
3.7723704333050100	82.5714464424070000
3.8029283489096500	79.1857943784435000
3.8030962495448400	89.8192379353600000
3.8089856872099800	80.8922540527654000
3.8393627867459600	89.1110860020661000
3.8428887000849600	83.5734654786501000
3.8428887000849600	85.0471870695592000
3.8444913879663200	87.1136451681066000
3.8464146134239500	82.2783768078512000
3.8534664401019500	80.6930096418732000
3.8700886029857900	90.7187822830578000
3.9521920135938800	90.3716660405710000
4.0297621070518200	90.5421792824943000
4.1073322005097700	91.0232702150638000
4.1707986406117200	90.1541746605667000
4.1802010761823800	88.3518960915978000
4.2070651778128400	84.3836933662928000
4.2107589917870200	86.2529592803030000
4.2251984464133900	82.9578198789846000
4.2352724845248200	72.7661738119834000
4.2377909940526700	74.3292118629476000
4.2377909940526700	75.8029334538567000
4.2377909940526700	77.2766550447658000
4.2377909940526700	78.7503766356749000
4.2393936819340300	80.8290142515026000
4.2518946474086600	71.2589585485537000
4.2642353440951500	65.7911165095557000
4.2659983007646500	67.4965026687327000
4.2663900689134300	69.3572622532139000
4.2848031719059700	64.3146037792699000
4.2942056074766300	11.1601454889807000
4.2942056074766300	12.4998923898071000
4.2942056074766300	13.9736139807162000
4.2942056074766300	15.4473355716253000
4.2942056074766300	16.9210571625344000
4.2942056074766300	18.3947787534435000
4.2942056074766300	19.8685003443525000
4.2942056074766300	21.3422219352616000
4.2942056074766300	22.8159435261707000
4.2942056074766300	24.2896651170798000
4.2942056074766300	25.7633867079889000
4.2942056074766300	27.2371082988980000
4.2942056074766300	28.7108298898071000
4.2942056074766300	30.1845514807162000
4.2942056074766300	31.6582730716253000
4.2942056074766300	33.1319946625344000
4.2942056074766300	34.6057162534435000
4.2942056074766300	36.0794378443526000
4.2942056074766300	37.5531594352617000
4.2942056074766300	39.0268810261708000
4.2942056074766300	40.5006026170798000
4.2942056074766300	41.9743242079889000
4.2942056074766300	43.4480457988980000
4.2942056074766300	44.9217673898071000
4.2942056074766300	46.3954889807162000
4.2942056074766300	47.8692105716253000
4.2942056074766300	49.3429321625344000
4.2942056074766300	50.8166537534435000
4.2942056074766300	52.2903753443526000
4.2942056074766300	53.7640969352617000
4.2942056074766300	55.2378185261708000
4.2942056074766300	56.7115401170798000
4.2942056074766300	58.1852617079889000
4.2942056074766300	59.6589832988980000
4.2942056074766300	61.1327048898071000
4.2967241170044900	62.7372112972255000
4.3233745269174300	9.2378116782494200
4.3365165675446000	7.0683351627066000
4.3506202209005900	3.7022210743801400
4.3531387304284500	5.3194869760920700
4.5445454545454500	3.9701704545454300
4.5480713678844500	4.6847021349862200
4.5480713678844500	6.1584237258953000
4.5480713678844500	7.6321453168043900
4.5480713678844500	9.1058669077134900
4.5480713678844500	10.5795884986225000
4.5480713678844500	12.0533100895316000
4.5480713678844500	13.5270316804407000
4.5480713678844500	15.0007532713498000
4.5480713678844500	16.4744748622589000
4.5480713678844500	17.9481964531680000
4.5480713678844500	19.4219180440771000
4.5521849334466100	21.5878422004132000
4.5762786745964300	23.5862979941459000
4.5848416069911300	25.9276651970188000
4.5868564146134200	27.6167032541322000
4.6044859813084100	28.1079437844352000
4.6044859813084100	29.5816653753443000
4.6044859813084100	31.0553869662534000
4.6228578455484500	33.2788967349934000
4.6546624403633700	35.3254008065797000
4.6583820852045100	46.4688560729043000
4.6609005947323700	47.8468814566115000
4.6609005947323700	49.3206030475206000
4.6609005947323700	50.7943246384297000
4.6609005947323700	52.2680462293388000
4.6609005947323700	53.7417678202479000
4.6609005947323700	55.2154894111570000
4.6609005947323700	56.6892110020661000
4.6609005947323700	58.1629325929752000
4.6609005947323700	59.6366541838842000
4.6609005947323700	61.1103757747933000
4.6609005947323700	62.5840973657024000
4.6609005947323700	64.0578189566115000
4.6625032826137300	66.1405164115326000
4.6869042056074700	33.2938807463842000
4.6875967957276300	44.9759952405548000
4.6891079014443500	37.5308303202479000
4.6891079014443500	39.0045519111570000
4.6891079014443500	40.4782735020661000
4.6891079014443500	41.9519950929752000
4.6891079014443500	43.4257166838842000
4.6996856414613400	36.1910834194214000
4.7224684661133200	67.6133011164971000
4.7826802169792800	65.1914509496185000
4.7878334749362700	62.1419808884297000
4.7913593882752700	63.2235220229151000
4.8389592183517400	63.9740847753099000
4.8583517417162200	60.8647555096418000
4.8583517417162200	62.3384771005509000
4.8695705568857600	50.7638758452291000
4.8724553950722100	52.0938791322314000
4.8724553950722100	53.5676007231404000
4.8724553950722100	55.0413223140495000
4.8736306995185500	56.4510337752525000
4.8736306995185500	57.9247553661616000
4.8736306995185500	59.3984769570707000
4.9394477485131600	56.1915907246162000
4.9394477485131600	57.6653123155253000
4.9394477485131600	59.1390339064344000
4.9404551523243100	54.5456159607437000
4.9570773152081500	53.0384006973140000
4.9711809685641400	45.2790332300275000
4.9711809685641400	46.7527548209366000
4.9711809685641400	48.2264764118457000
4.9711809685641400	49.7001980027548000
4.9736994780920000	51.3302233987603000
4.9772711825133200	43.4683449943651000
5.0201519871613300	42.2980963756887000
5.0532843791722200	12.8699177243211000
5.0558028887000800	14.3532089359504000
5.0558028887000800	15.8269305268594000
5.0558028887000800	17.3006521177685000
5.0558028887000800	18.7743737086776000
5.0558028887000800	20.2480952995867000
5.0558028887000800	21.7218168904958000
5.0558028887000800	23.1955384814049000
5.0558028887000800	24.6692600723140000
5.0558028887000800	26.1429816632231000
5.0558028887000800	27.6167032541322000
5.0558028887000800	29.0904248450413000
5.0558028887000800	30.5641464359504000
5.0558028887000800	32.0378680268595000
5.0558028887000800	33.5115896177685000
5.0558028887000800	34.9853112086776000
5.0558028887000800	36.4590327995867000
5.0558028887000800	37.9327543904958000
5.0558028887000800	39.8351949896694000
5.0663806287170700	41.8626786329201000
5.0663806287170700	43.3364002238291000
5.1055574435948200	11.0745505480945000
5.1404248088360200	13.5493607954545000
5.1404248088360200	15.0230823863636000
5.1404248088360200	16.4968039772727000
5.1404248088360200	17.9705255681818000
5.1404248088360200	19.4442471590909000
5.1404248088360200	20.9179687499999000
5.1404248088360200	22.3916903409090000
5.1404248088360200	23.8654119318181000
5.1404248088360200	25.3391335227272000
5.1404248088360200	26.8128551136363000
5.1404248088360200	28.2865767045454000
5.1510025488530100	11.5732341167355000
5.1515062507585800	37.7509315968122000
5.1557037666383400	31.4573110365013000
5.1557037666383400	32.9310326274104000
5.1557037666383400	34.4047542183195000
5.1557037666383400	35.8784758092286000
5.1633432455395000	29.7770451317148000
5.1897875955819800	39.1971405281508000
5.2056542056074700	29.9110198217975000
5.2074171622769700	31.6806021866391000
5.2074171622769700	33.1543237775482000
5.2074171622769700	34.6280453684572000
5.2074171622769700	36.1017669593663000
5.2074171622769700	37.5754885502754000
5.2250467289719600	20.7616649449035000
5.2250467289719600	22.2353865358126000
5.2250467289719600	23.7091081267217000
5.2250467289719600	25.1828297176308000
5.2250467289719600	26.6565513085399000
5.2250467289719600	28.1302728994490000
5.2377942618129500	19.3411897051811000
5.2685329934862600	18.3277914084021000
5.2920390824129100	19.7568547692837000
5.2927442650807100	16.6106824638429000
5.3096686491079000	10.2893100034435000
5.3096686491079000	11.7630315943525000
5.3096686491079000	13.2367531852616000
5.3096686491079000	14.7104747761707000
5.3167204757858900	7.7214617768594900
5.3249476069102200	8.7337149908172400
5.4064353818559400	8.8788542384067800
5.4224978759558200	10.1999935433884000
5.4507051826677900	5.5778667355371800
5.4507051826677900	7.0069300964187100
5.4958368734069600	3.6553299328512300
6.0430586236193700	4.7338261880165200
7.0585216652506300	4.7338261880165200
7.6808453695836800	4.1739236290461400
7.7178674596431600	6.7791731232782200
7.7178674596431600	8.4583225723140400
7.7354970263381400	8.9495631026170600
7.7354970263381400	10.4232846935261000
7.7354970263381400	11.8970062844352000
7.7354970263381400	13.3707278753443000
7.7411927325011400	15.6465799825174000
7.7803264959339700	17.9466015163813000
7.8165930331350800	19.5973610906139000
7.8384908107141200	21.6195730480643000
7.9162000849617600	21.2110383845557000
7.9204472078473700	19.5904013664537000
7.9323605210988400	18.0375129132231000
7.9532899810469900	16.6513901581373000
7.9611554800339800	24.0887030819559000
7.9611554800339800	25.5624246728650000
7.9611554800339800	27.0361462637741000
7.9632710280373800	22.7132295971074000
7.9690209790209700	29.3119983709472000
7.9731435853865700	20.7304041838842000
7.9787850467289700	18.6403990185950000
7.9893627867459600	32.3951338670798000
7.9914783347493600	31.0866477272727000
7.9972282857329500	34.6812917196439000
8.0175700934579400	37.7987797004132000
8.0191727813393000	39.8814771553343000
8.0196856414613400	36.4992252066115000
8.0457774001699200	43.0237926136363000
8.0457774001699200	44.4975142045454000
8.0478929481733200	41.7108406508264000
8.0563551401869100	46.9537168560606000
8.0563551401869100	48.6507295971074000
8.0739847068819000	49.1419701274104000
8.0739847068819000	50.6156917183195000
8.0739847068819000	52.0894133092286000
8.0739847068819000	53.5631349001377000
8.0923565711219400	55.7443368720095000
8.1162956669498700	57.6136363636363000
8.1603695836873400	54.2609197443181000
8.1691843670348300	57.4930591425619000
8.1729176870408300	55.5780091607924000
8.1868139337298200	58.0289579028925000
8.1868139337298200	59.5026794938016000
8.1868139337298200	60.9764010847107000
8.1868139337298200	62.4501226756198000
8.1868139337298200	63.9238442665289000
8.1868139337298200	65.3975658574380000
8.2032681959784700	67.5299963412534000
8.2882357938927500	67.1904624453087000
8.3278504672897200	70.2206547004132000
8.3278504672897200	71.6943762913223000
8.3278504672897200	73.1680978822314000
8.3294531551710800	75.2507953371525000
8.3299660152931100	69.1756521177685000
8.3907292551685000	77.1370980759297000
8.4442056074766300	76.2495157541322000
8.4496300895366300	73.8791943142085000
8.4600722175021200	72.1242117553374000
8.5175446049277800	73.5030346074380000
8.5485726423109600	75.4769283746556000
8.6209420135938800	71.4180534930268000
8.6213827527612500	74.7339270725723000
8.6289634664401000	73.2216877582644000
8.6487085811384800	71.1919712035124000
8.6783262531860600	72.9403409090909000
8.6890963157488200	75.9754766153268000
8.7116325730344400	78.0942441791163000
8.7710785146683900	76.6041546396451000
8.8221835174171600	78.9825994318181000
8.9025743415463000	80.0312558696468000
8.9801444350042400	80.1286920078888000
9.0577145284621900	79.6415113166791000
9.1352846219201300	80.0190763523666000
9.2049214103653300	79.5402690792871000
9.2636278674596400	79.1098753873967000
9.3327357689039900	78.6908323289715000
9.3750467289719600	76.6514398243801000
9.4086785177439300	74.4872332922759000
9.4455649957519100	70.6347582879414000
9.4504470296059000	72.4260842140813000
9.4949277824978700	70.5555914256198000
9.4949277824978700	71.3594395661157000
9.5066808269612000	74.1952371728650000
9.5196091758708500	76.2913828447830000
9.5482082507316100	77.9539715335169000
9.5897356745020200	79.5542247761708000
9.6430161427357700	81.0299762866265000
9.7205862361937100	80.1895895942900000
9.7981563296516500	80.0129865937265000
9.8757264231096000	80.0190763523666000
9.9532965165675400	80.5367058367768000
10.0308666100254000	80.3357438016529000
10.0978589634664000	79.6574969331095000
10.1013848768054000	77.7818512719524000
10.1260662701784000	76.3416233535640000
10.1507476635514000	75.0315640261081000
10.2089252336448000	76.3165030991735000
10.2706287170773000	77.4491982062359000
10.3481988105352000	77.2056078606311000
10.4257689039932000	77.0899024464688000
10.4810986210051000	75.2807756873808000
10.5089804587935000	72.6098700068870000
10.5553462192013000	72.3140092329545000
10.6069127017841000	74.0054396952479000
10.6411208417750000	71.6119303281945000
10.6514273576890000	74.4185283230027000
10.6690569243840000	69.7517432851239000
10.6725828377230000	66.7440114927685000
10.6843358821863000	68.0249583907254000
10.7492714528462000	68.1942875129132000
10.7713084112149000	69.4959734222389000
10.8488785046728000	69.7395637678437000
10.9264485981308000	69.9466155616078000
11.0040186915887000	69.2645625939143000
11.0703058623619000	70.1625990013774000
11.1003936561880000	72.4163510101010000
11.1420330137152000	74.1011359024498000
11.1718521665250000	74.7222042871900000
11.1771089827759000	71.8709792918858000
11.1979439252336000	69.9610787383780000
11.2033930640302000	64.9712827526296000
11.2049957519116000	66.8043001033057000
11.2049957519116000	68.2780216942148000
11.2644661568960000	64.2945075757575000
11.2912203599289000	67.7482126925244000
11.2931435853865000	66.1567557679063000
11.3037213254035000	64.6941987345041000
11.3495581988105000	69.5446914913598000
11.4271282922684000	70.3546293904958000
11.5046983857264000	70.1353980794515000
11.5681648258283000	70.1440977346517000
11.6215572278189000	71.5843256530401000
11.6513763806287000	72.0427104855371000
11.6809940526762000	70.3067812868949000
11.6820014564874000	64.1343759223730000
11.6845199660152000	65.7771608126721000
11.6845199660152000	67.2508824035812000
11.6845199660152000	68.7246039944903000
11.6986236193712000	62.4166290030991000
11.7102087631994000	53.3015652671192000
11.7127272727272000	54.8582235709366000
11.7127272727272000	56.3319451618457000
11.7127272727272000	57.8056667527548000
11.7127272727272000	59.2793883436639000
11.7127272727272000	60.7531099345730000
11.7283420317999000	51.8756917798110000
11.7573888416879000	50.0239701704545000
11.7989518807445000	53.2789461635987000
11.8044010195412000	51.2632360537190000
11.8255564995751000	56.5105780819559000
11.8255564995751000	57.9842996728650000
11.8276720475785000	55.1618995351239000
11.8336157300643000	60.3687301689787000
11.8537638062871000	62.0147049328512000
11.8537638062871000	62.8073885158402000
11.8537638062871000	64.2811101067493000
11.8669859813084000	66.6661387041580000
11.8960747663551000	68.3316115702479000
11.9538455002940000	67.0104150111252000
12.0147805154347000	67.9951862373737000
12.0300594732370000	66.4470342630854000
12.0512149532710000	63.0306796659779000
12.0529779099405000	64.7276924070247000
12.0611516181354000	61.6462745351239000
12.0917629566694000	60.4684137181473000
12.1305480033984000	62.9190340909090000
12.1443998058016000	65.2396671155549000
12.1833010914319000	67.7472758065797000
12.2098810535259000	68.1775406766529000
12.2571282922684000	66.2416064049586000
12.2733474936278000	62.6259644563533000
12.2793919164947000	64.3449075782172000
12.3005473965287000	61.1103757747933000
12.3188638294585000	59.4235126314800000
12.3727141422723000	57.4321615561607000
12.4179099405267000	55.1652489023760000
12.4435987377108000	50.7177676726682000
12.4489379779099000	52.8039449896694000
12.4602209005947000	49.2368688662190000
12.4715038232795000	36.7403796487603000
12.4743245539507000	38.5356404958677000
12.4743245539507000	40.0093620867768000
12.4743245539507000	41.4830836776859000
12.4743245539507000	42.9568052685950000
12.4743245539507000	44.4305268595041000
12.4743245539507000	45.9042484504132000
12.4768430634785000	47.5406535935655000
12.4997111299915000	33.5517820247933000
12.5025318606627000	35.3649061639118000
12.5483687340696000	32.0074192336588000
12.6065463041631000	32.3728047520661000
12.6153610875106000	33.5785769628099000
12.6153610875106000	34.5387289084022000
12.6153610875106000	36.0124504993112000
12.6210567936736000	38.3089140972663000
12.6435683942226000	41.1034887224517000
12.6435683942226000	42.5772103133608000
12.6435683942226000	44.0509319042699000
12.6435683942226000	45.5246534951790000
12.6435683942226000	46.9983750860881000
12.6435683942226000	48.4720966769972000
12.6451710821039000	50.5507342928249000
12.6470943075615000	40.1433367768595000
12.6717757009345000	53.6077931301652000
12.6738912489379000	52.3484310433884000
12.6798349314237000	55.9906286894923000
12.6999830076465000	57.6270338326446000
12.7183548718865000	59.3334483063288000
12.7652124044180000	59.6868946926652000
12.7810790144435000	46.0968370674070000
12.7846049277824000	47.7352358815427000
12.7846049277824000	49.2089574724517000
12.7846049277824000	50.6826790633608000
12.7846049277824000	52.1564006542699000
12.7846049277824000	53.6301222451790000
12.7846049277824000	55.1038438360881000
12.7846049277824000	56.5775654269972000
12.7846049277824000	58.0512870179063000
12.8212201816874000	44.8633681659249000
12.8283262531860000	43.7338584710743000
12.8715774568111000	47.1100206611570000
12.9138884168790000	49.8267296544995000
12.9721194099019000	48.2548952854996000
12.9926338147833000	46.1796408689164000
13.0335344095157000	44.8503142217630000
13.0862307870549000	45.9407870022539000
13.0964879894956000	48.4558573206235000
13.1548258283772000	49.8869506010518000
13.2161767204757000	48.0210485537190000
13.2334033256463000	42.9855141307556000
13.2359218351741000	44.5198433195592000
13.2384403447020000	46.1243497269775000
13.2495217866245000	41.6649064713695000
13.2623661852166000	33.5199630358987000
13.2641291418861000	35.0746276687327000
13.2641291418861000	36.5483492596418000
13.2641291418861000	38.0220708505509000
13.2645209100349000	39.8828304350321000
13.2895157179269000	30.3765818698347000
13.2923364485981000	32.1941718319559000
13.3205437553101000	27.5497159090909000
13.3205437553101000	28.9787792699724000
13.3499263664684000	25.6963993629476000
13.3663806287170000	23.9993866219008000
13.4423233775570000	24.5404382549268000
13.4444544240805000	27.5688551505312000
13.4580543755310000	26.0536652031680000
13.4827357689039000	29.0150640818698000
13.4964476541112000	24.7511334940312000
13.5003653355989000	27.3934121039944000
13.5179949022939000	16.7424242424242000
13.5179949022939000	18.2161458333333000
13.5179949022939000	19.6898674242424000
13.5179949022939000	21.1635890151515000
13.5179949022939000	22.6373106060606000
13.5299830076465000	15.2374418904958000
13.5426762956669000	13.7685921064988000
13.5660015685249000	12.5703149833121000
13.5967403001982000	16.1841963670798000
13.6449277824978000	18.6925002869605000
13.6607943925233000	17.0661964101239000
13.7015774568111000	15.4428697486225000
13.7352454087968000	13.9512848657024000
13.7753865760407000	15.9385761019283000
13.7804235950964000	17.5494622564935000
13.8035938827527000	19.9299054106404000
13.8600084961767000	20.7109169562359000
13.8811639762107000	17.2001711002066000
13.8872083990775000	18.7935129501180000
13.9093712829226000	13.2227974883780000
13.9157179269328000	15.3178267045454000
13.9365711858235000	11.8076898243801000
13.9375785896346000	6.4319553848140300
13.9411045029736000	8.0117402720385500
13.9422798074199000	9.7831833964646300
13.9805947323704000	4.4926717458677500
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
